Glancing Through Massive Binary Radio Lenses: Hardware-Aware Interferometry With 1-Bit Sensors

Energy consumption and hardware cost of signal digitization together with the management of the resulting data volume form serious issues for high-rate measurement systems with multiple sensors. Switching to binary sensing front-ends results in a resource-efficient layout but is commonly associated with significant distortion due to the nonlinear signal acquisition. In particular, for applications that require to solve high-resolution processing tasks under extreme conditions, it is a widely held belief that low-complexity $1$-bit analog-to-digital conversion leads to unacceptable performance degradation. In the Big Science context of low-frequency radio astronomy, we propose a telescope architecture based on simplistic binary sampling, precise probabilistic modeling, and likelihood-oriented data processing. The main principles, building blocks, and advantages of such a radio telescope system, which we refer to as The Massive Binary Radio Lenses, are sketched. The open engineering science questions which have to be answered before building a prototype are outlined. We set sail for the academic technology study by deriving a statistical algorithm for interferometric imaging from binary array measurements. The method aims at extracting the full discriminative information about the spatial power distribution embedded in a binary sensor data stream without bias. Radio measurements obtained with LOFAR are used to test the developed imaging technique and discuss visual and quantitative results. These assessments shed light on the fact that binary radio telescopes are suited for surveying the universe.

==> Figures/adc_scatter1.txt <==
9.093023255814 60000.000000000000
10.338870431894 6000.000000000000
8.594684385382 3400.000000000000
9.408637873754 44500.000000000000
13.810631229236 26000.000000000000
14.491694352159 220000.000000000000
13.162790697674 275000.000000000000
12.166112956811 180000.000000000000
7.033222591362 11200.000000000000
10.006644518272 325000.000000000000
17.980066445183 7920000.000000000000
15.654485049834 57500.000000000000
12.166112956811 48000.000000000000
10.006644518272 1250.000000000000
10.571428571429 12500.000000000000
8.843853820598 14100.000000000000
9.342192691030 16300.000000000000
10.837209302326 26500.000000000000
6.900332225914 933.000000000000
4.857142857143 643.000000000000
4.558139534884 500.000000000000
14.325581395349 25100.000000000000
13.661129568106 9000.000000000000
11.501661129568 18000.000000000000
10.255813953488 150000.000000000000
10.671096345515 225000.000000000000
11.501661129568 128000.000000000000
7.797342192691 7800.000000000000
8.694352159468 1630.000000000000
9.458471760797 3750.000000000000
5.504983388704 800.000000000000
4.275747508306 660.000000000000
12.166112956811 12500.000000000000
10.671096345515 20000.000000000000
11.335548172757 6620.000000000000
10.338870431894 17000.000000000000
7.066445182724 3130.000000000000
11.850498338870 36000.000000000000
14.491694352159 118000.000000000000
13.661129568106 108000.000000000000
12.498338870432 25000.000000000000
11.335548172757 27500.000000000000
8.179401993355 1350.000000000000
13.661129568106 13200.000000000000
14.159468438538 37500.000000000000
5.521594684385 419.000000000000
5.654485049834 273.000000000000
9.192691029900 1800.000000000000
10.837209302326 5460.000000000000
11.800664451827 4240.000000000000
12.000000000000 21500.000000000000
6.202657807309 1150.000000000000
5.006644518272 258.000000000000
5.687707641196 111.000000000000
9.142857142857 1950.000000000000
8.677740863787 533.000000000000
8.843853820598 600.000000000000
9.043189368771 10900.000000000000
13.162790697674 75800.000000000000
7.681063122924 4950.000000000000
13.328903654485 25500.000000000000
11.335548172757 825.000000000000
14.325581395349 120000.000000000000
7.847176079734 725.000000000000
5.189368770764 20.900000000000
10.837209302326 6250.000000000000
11.036544850498 1430.000000000000
11.335548172757 14300.000000000000
12.830564784053 16500.000000000000
11.003322259136 6250.000000000000
7.215946843854 325.000000000000
17.149501661130 1380000.000000000000
10.338870431894 547.000000000000
13.495016611296 1670.000000000000
13.495016611296 28200.000000000000
12.249169435216 2350.000000000000
8.013289036545 1330.000000000000
4.607973421927 500.000000000000
4.691029900332 155.000000000000
9.375415282392 863.000000000000
8.345514950166 820.000000000000
10.837209302326 3870.000000000000
11.800664451827 14300.000000000000
12.830564784053 3130.000000000000
14.906976744186 163000.000000000000
3.694352159468 1560.000000000000
9.425249169435 2520.000000000000
6.900332225914 1800.000000000000
8.511627906977 43800.000000000000
7.182724252492 1900.000000000000
5.272425249169 400.000000000000
6.734219269103 1650.000000000000
12.664451827243 25000.000000000000
11.003322259136 8100.000000000000
6.385382059801 880.000000000000
7.182724252492 600.000000000000
10.837209302326 11800.000000000000
4.857142857143 175.000000000000
8.827242524917 1800.000000000000
8.843853820598 9000.000000000000
13.943521594684 150000.000000000000
12.730897009967 8520.000000000000


==> Figures/adc_scatter1_ref.txt <==
3.029900332226 2.549917037333
3.113207232174 2.702013529904
3.196514132122 2.863182216868
3.279821032071 3.033964233067
3.363127932019 3.214932990747
3.446434831967 3.406696104833
3.529741731915 3.609897433038
3.613048631864 3.825219237655
3.696355531812 4.053384476305
3.779662431760 4.295159229310
3.862969331708 4.551355271865
3.946276231657 4.822832799626
4.029583131605 5.110503316877
4.112890031553 5.415332696965
4.196196931501 5.738344425288
4.279503831450 6.080623035716
4.362810731398 6.443317751989
4.446117631346 6.827646346310
4.529424531294 7.234899228102
4.612731431243 7.666443776643
4.696038331191 8.123728932137
4.779345231139 8.608290060628
4.862652131087 9.121754109097
4.945959031036 9.665845068046
5.029265930984 10.242389759913
5.112572830932 10.853323972757
5.195879730880 11.500698959793
5.279186630829 12.186688326615
5.362493530777 12.913595329230
5.445800430725 13.683860607391
5.529107330673 14.500070379212
5.612414230622 15.364965124574
5.695721130570 16.281448786473
5.779028030518 17.252598521201
5.862334930466 18.281675030114
5.945641830415 19.372133507656
6.028948730363 20.527635242410
6.112255630311 21.752059910123
6.195562530259 23.049518599982
6.278869430208 24.424367617876
6.362176330156 25.881223112991
6.445483230104 27.424976576841
6.528790130052 29.060811266789
6.612097030001 30.794219609182
6.695403929949 32.631021640551
6.778710829897 34.577384548774
6.862017729845 36.639843379835
6.945324629793 38.825322979683
7.028631529742 41.141161244873
7.111938429690 43.595133760056
7.195245329638 46.195479905031
7.278552229586 48.950930519025
7.361859129535 51.870737215081
7.445166029483 54.964703442978
7.528472929431 58.243217404979
7.611779829379 61.717286934930
7.695086729328 65.398576457813
7.778393629276 69.299446153841
7.861700529224 73.432993458613
7.945007429172 77.813097038638
8.028314329121 82.454463389906
8.111621229069 87.372676215953
8.194928129017 92.584248751199
8.278235028965 98.106679205264
8.361541928914 103.958509514395
8.444848828862 110.159387597278
8.528155728810 116.730133324266
8.611462628758 123.692808421510
8.694769528707 131.070790544706
8.778076428655 138.888851771163
8.861383328603 147.173241773748
8.944690228551 155.951775955938
9.027997128500 165.253928843942
9.111304028448 175.110933049422
9.194610928396 185.555884135114
9.277917828344 196.623851735440
9.361224728293 208.351997305183
9.444531628241 220.779698891611
9.527838528189 233.948683348943
9.611145428137 247.903166439113
9.694452328086 262.690001289191
9.777759228034 278.358835703955
9.861066127982 294.962278861771
9.944373027930 312.556077953494
10.027679927879 331.199305357456
10.110986827827 350.954556978997
10.194293727775 371.888162420480
10.277600627723 394.070407687450
10.360907527672 417.575771178676
10.444214427620 442.483173752454
10.527521327568 468.876243708755
10.610828227516 496.843597576941
10.694135127465 526.479137651792
10.777442027413 557.882367276859
10.860748927361 591.158724933709
10.944055827309 626.419938258811
11.027362727258 663.784399176675
11.110669627206 703.377561408813
11.193976527154 745.332361693130
11.277283427102 789.789666128092
11.360590327051 836.898743140238
11.443897226999 886.817764663072
11.527204126947 939.714337210115
11.610511026895 995.766064625181
11.693817926844 1055.161144399369
11.777124826792 1118.098999556960
11.860431726740 1184.790948231794
11.943738626688 1255.460913182301
12.027045526637 1330.346173627390
12.110352426585 1409.698161927600
12.193659326533 1493.783307786367
12.276966226481 1582.883932805878
12.360273126429 1677.299198401088
12.443580026378 1777.346110254540
12.526886926326 1883.360582684515
12.610193826274 1995.698566500236
12.693500726222 2114.737244130943
12.776807626171 2240.876296041580
12.860114526119 2374.539242687157
12.943421426067 2516.174866511546
13.026728326015 2666.258718765054
13.110035225964 2825.294716200141
13.193342125912 2993.816833006229
13.276649025860 3172.390893664383
13.359955925808 3361.616472741559
13.443262825757 3562.128908003016
13.526569725705 3774.601433602104
13.609876625653 3999.747440509816
13.693183525601 4238.322871773496
13.776490425550 4491.128760647099
13.859797325498 4759.013920114958
13.943104225446 5042.877792839012
14.026411125394 5343.673471098939
14.109718025343 5662.410896864305
14.193024925291 6000.160252743464
14.276331825239 6358.055555194611
14.359638725187 6737.298462063161
14.442945625136 7139.162307229822
14.526252525084 7564.996375915835
14.609559425032 8016.230434999869
14.692866324980 8494.379533557792
14.776173224929 9001.049089742974
14.859480124877 9537.940281087091
14.942787024825 10106.855756319557
15.026093924773 10709.705687883335
15.109400824722 11348.514185468917
15.192707724670 12025.426092100459
15.276014624618 12742.714185592353
15.359321524566 13502.786809555302
15.442628424515 14308.195959574148
15.525935324463 15161.645851706751
15.609242224411 16066.002002073285
15.692549124359 17024.300848022220
15.775856024308 18039.759943174944
15.859162924256 19115.788760581345
15.942469824204 20256.000140257805
16.025776724152 21464.222419543272
16.109083624101 22744.512287002843
16.192390524049 24101.168403035539
16.275697423997 25538.745832919376
16.359004323945 27062.071340753289
16.442311223894 28676.259595646137
16.525618123842 30386.730344566342
16.608925023790 32199.226609511446
16.692231923738 34119.833970095686
16.775538823687 36155.000996297436
16.858845723635 38311.560899972494
16.942152623583 40596.754477827577
17.025459523531 43018.254422888742
17.108766423480 45584.191086090461
17.192073323428 48303.179774482196
17.275380223376 51184.349677708597
17.358687123324 54237.374519885590
17.441994023273 57472.505039787015
17.525300923221 60900.603408398878
17.608607823169 64533.179699397173
17.691914723117 68382.430535004241
17.775221623065 72461.280036978584
17.858528523014 76783.423220233410
17.941835422962 81363.371974781228
18.025142322910 86216.503790392992
18.108449222858 91359.113387567428
18.191756122807 96808.467428163378
18.275063022755 102582.862489394058
18.358369922703 108701.686495829432
18.441676822651 115185.483815673535
18.524983722600 122056.024239880207
18.608290622548 129336.376075706823
18.691597522496 137050.983600128180
18.774904422444 145225.749133160309
18.858211322393 153888.120006661571
18.941518222341 163067.180720621342
19.024825122289 172793.750596346887
19.108132022237 183100.487254433508
19.191438922186 194021.996264949907
19.274745822134 205594.947337992809
19.358052722082 217858.197444739868
19.441359622030 230852.921282373398
19.524666521979 244622.749520928483
19.607973421927 259213.915296241466


==> Figures/adc_scatter2.txt <==
11.335548172757 500.000000000000
9.342192691030 250.000000000000
12.000000000000 1830.000000000000
12.664451827243 800.000000000000
10.920265780731 170.000000000000
11.485049833887 208.000000000000
9.774086378738 167.000000000000
3.993355481728 20.000000000000
12.465116279070 255.000000000000
9.176079734219 26.900000000000
9.009966777409 6.800000000000
10.006644518272 36.600000000000
8.710963455150 74.900000000000
9.392026578073 4.360000000000
11.401993355482 84.700000000000
4.558139534884 13.900000000000
11.933554817276 108.000000000000
10.106312292359 2.430000000000
11.186046511628 84.000000000000
13.312292358804 15000.000000000000
19.607973421927 252000.000000000000
8.727574750831 1.000000000000
11.883720930233 1130.000000000000
8.262458471761 12.200000000000
5.106312292359 24.000000000000
8.013289036545 221.000000000000
9.840531561462 9560.000000000000
6.235880398671 2.550000000000
8.212624584718 12.000000000000
11.551495016611 389.000000000000
11.285714285714 11.000000000000
8.943521594684 0.420000000000
9.558139534884 7.750000000000
10.671096345515 18.800000000000
9.059800664452 24.600000000000
11.850498338870 450.000000000000
5.189368770764 7.410000000000
4.807308970100 3.480000000000
5.322259136213 3.200000000000
8.245847176080 18.900000000000
7.681063122924 57.400000000000
5.920265780731 12.500000000000
12.066445182724 1250.000000000000
11.767441860465 2570.000000000000
11.003322259136 1200.000000000000
4.740863787375 7.900000000000
16.418604651163 2530000.000000000000
12.099667774086 780.000000000000
14.724252491694 1020.000000000000
9.093023255814 1.330000000000
10.621262458472 199.000000000000
12.066445182724 1560.000000000000
10.338870431894 1100.000000000000
9.225913621262 0.880000000000
11.485049833887 20.000000000000
10.355481727575 7.190000000000
9.192691029900 95.500000000000
9.026578073090 10.800000000000
4.823920265781 1.100000000000
7.365448504983 30.000000000000
8.212624584718 9.060000000000
5.853820598007 20.000000000000
12.215946843854 274.000000000000
12.498338870432 828.000000000000
11.700996677741 78.500000000000
16.069767441860 5830.000000000000
10.471760797342 1080.000000000000
10.554817275748 125.000000000000
16.036544850498 41300.000000000000
18.976744186047 6350000.000000000000
16.485049833887 7850.000000000000
5.455149501661 1.260000000000
10.405315614618 3.500000000000
8.926910299003 550.000000000000
9.009966777409 75.000000000000
8.112956810631 7.080000000000
9.342192691030 44.200000000000
12.000000000000 17500.000000000000
9.225913621262 128.000000000000
10.671096345515 1170.000000000000
6.368770764120 2.080000000000
7.847176079734 37.500000000000
8.843853820598 290.000000000000
7.730897009967 2.700000000000
9.491694352159 333.000000000000
12.946843853821 46.000000000000
13.063122923588 380.000000000000
11.651162790698 216.000000000000
10.255813953488 18.900000000000
8.029900332226 4.610000000000
11.468438538206 332.000000000000
9.857142857143 11.900000000000
5.953488372093 14.800000000000
5.205980066445 3.670000000000
8.013289036545 370.000000000000
8.411960132890 32.900000000000
9.923588039867 86.700000000000
7.714285714286 15.900000000000
6.817275747508 3.800000000000
6.900332225914 6.000000000000
8.495016611296 16.400000000000
9.059800664452 1.700000000000
11.335548172757 129.000000000000
11.451827242525 810.000000000000
10.837209302326 1230.000000000000
11.335548172757 520.000000000000
12.182724252492 217.000000000000
11.169435215947 700.000000000000
10.671096345515 423.000000000000
9.425249169435 94.800000000000
11.983388704319 410.000000000000
8.013289036545 92.600000000000
12.315614617940 148.000000000000
10.538205980066 91.100000000000
9.275747508306 57.500000000000
8.378737541528 23.800000000000
5.853820598007 3.980000000000
4.840531561462 1.700000000000
7.049833887043 2.220000000000
8.843853820598 5.220000000000
4.192691029900 7.930000000000
16.086378737542 6100.000000000000
8.627906976744 0.800000000000
11.667774086379 200.000000000000
5.920265780731 5.200000000000
10.338870431894 380.000000000000
10.920265780731 144.000000000000
14.657807308970 17500.000000000000
10.870431893688 253.000000000000
10.504983388704 11.500000000000
9.691029900332 25.200000000000
10.853820598007 80.000000000000
10.554817275748 31.000000000000
7.498338870432 1.200000000000
11.019933554817 61.400000000000
9.342192691030 9.660000000000
11.003322259136 17.000000000000
4.641196013289 3.520000000000
6.352159468439 0.300000000000
3.893687707641 8.280000000000
10.488372093023 152.000000000000
11.584717607973 540.000000000000
12.215946843854 360.000000000000
10.953488372093 159.000000000000
10.820598006645 65.600000000000
11.186046511628 64.000000000000
13.079734219269 316.000000000000
13.827242524917 2520.000000000000
15.986710963455 9280.000000000000
15.787375415282 17300.000000000000
12.049833887043 87.500000000000
10.936877076412 111.000000000000
4.940199335548 10.000000000000
12.166112956811 1300.000000000000
11.186046511628 1210.000000000000
10.504983388704 23.600000000000
9.807308970100 18.300000000000
12.016611295681 58.500000000000
9.458471760797 0.312000000000
4.591362126246 9.210000000000
4.524916943522 0.958000000000
8.063122923588 5.130000000000
9.342192691030 460.000000000000
12.066445182724 210.000000000000
11.102990033223 43.700000000000
10.338870431894 747.000000000000
14.408637873754 1380.000000000000
10.338870431894 11.900000000000
9.109634551495 12.000000000000
9.059800664452 23.700000000000
11.867109634551 23.000000000000
11.186046511628 48.000000000000
12.996677740864 272.000000000000
11.186046511628 2.550000000000
13.794019933555 1260.000000000000
9.757475083056 11.000000000000
8.029900332226 5.200000000000
16.318936877076 5680.000000000000
12.664451827243 1020.000000000000
6.468438538206 10.500000000000


==> Figures/adc_scatter2_ref.txt <==
3.029900332226 0.000047017650
3.113207232174 0.000052793913
3.196514132122 0.000059279809
3.279821032071 0.000066562516
3.363127932019 0.000074739927
3.446434831967 0.000083921957
3.529741731915 0.000094232029
3.613048631864 0.000105808724
3.696355531812 0.000118807653
3.779662431760 0.000133403540
3.862969331708 0.000149792577
3.946276231657 0.000168195057
4.029583131605 0.000188858339
4.112890031553 0.000212060169
4.196196931501 0.000238112415
4.279503831450 0.000267365260
4.362810731398 0.000300211908
4.446117631346 0.000337093868
4.529424531294 0.000378506890
4.612731431243 0.000425007630
4.696038331191 0.000477221129
4.779345231139 0.000535849218
4.862652131087 0.000601679949
4.945959031036 0.000675598188
5.029265930984 0.000758597510
5.112572830932 0.000851793556
5.195879730880 0.000956439024
5.279186630829 0.001073940511
5.362493530777 0.001205877418
5.445800430725 0.001354023181
5.529107330673 0.001520369109
5.612414230622 0.001707151147
5.695721130570 0.001916879935
5.779028030518 0.002152374553
5.862334930466 0.002416800411
5.945641830415 0.002713711802
6.028948730363 0.003047099674
6.112255630311 0.003421445275
6.195562530259 0.003841780389
6.278869430208 0.004313754970
6.362176330156 0.004843713084
6.445483230104 0.005438778189
6.528790130052 0.006106948878
6.612097030001 0.006857206400
6.695403929949 0.007699635374
6.778710829897 0.008645559348
6.862017729845 0.009707693003
6.945324629793 0.010900313056
7.028631529742 0.012239450163
7.111938429690 0.013743104399
7.195245329638 0.015431487198
7.278552229586 0.017327293037
7.361859129535 0.019456004476
7.445166029483 0.021846234685
7.528472929431 0.024530112055
7.611779829379 0.027543712044
7.695086729328 0.030927542096
7.778393629276 0.034727086114
7.861700529224 0.038993415844
7.945007429172 0.043783877352
8.028314329121 0.049162861844
8.111621229069 0.055202671185
8.194928129017 0.061984489749
8.278235028965 0.069599475659
8.361541928914 0.078149986094
8.444848828862 0.087750953132
8.528155728810 0.098531428608
8.611462628758 0.110636318776
8.694769528707 0.124228332067
8.778076428655 0.139490166150
8.861383328603 0.156626963663
8.944690228551 0.175869069650
9.027997128500 0.197475127758
9.111304028448 0.221735556801
9.194610928396 0.248976454444
9.277917828344 0.279563980453
9.361224728293 0.313909278455
9.444531628241 0.352474002340
9.527838528189 0.395776521601
9.611145428137 0.444398889027
9.694452328086 0.498994664387
9.777759228034 0.560297699285
9.861066127982 0.629132001260
9.944373027930 0.706422809722
10.027679927879 0.793209032597
10.110986827827 0.890657210858
10.194293727775 1.000077198637
10.277600627723 1.122939769691
10.360907527672 1.260896386870
10.444214427620 1.415801400337
10.527521327568 1.589736972895
10.610828227516 1.785041067473
10.694135127465 2.004338872967
10.777442027413 2.250578090830
10.860748927361 2.527068556739
10.944055827309 2.837526729901
11.027362727258 3.186125648008
11.110669627206 3.577551019316
11.193976527154 4.017064205805
11.277283427102 4.510572944015
11.360590327051 5.064710754158
11.443897226999 5.686926104878
11.527204126947 6.385582532191
11.610511026895 7.170071058325
11.693817926844 8.050936421581
11.777124826792 9.040018813912
11.860431726740 10.150613031400
11.943738626688 11.397647176871
12.027045526637 12.797883316659
12.110352426585 14.370142788698
12.193659326533 16.135559190382
12.276966226481 18.117862446788
12.360273126429 20.343697777539
12.443580026378 22.842983849744
12.526886926326 25.649314931121
12.610193826274 28.800412448885
12.693500726222 32.338632024025
12.776807626171 36.311532796324
12.860114526119 40.772516692695
12.943421426067 45.781546231626
13.026728326015 51.405950512101
13.110035225964 57.721330220758
13.193342125912 64.812573821964
13.276649025860 72.774998589982
13.359955925808 81.715631820459
13.443262825757 91.754649442699
13.526569725705 103.026991369904
13.609876625653 115.684175300163
13.693183525601 129.896333348508
13.776490425550 145.854498885491
13.859797325498 163.773174320955
13.943104225446 183.893214347944
14.026411125394 206.485063402059
14.109718025343 231.852390852665
14.193024925291 260.336172788568
14.276331825239 292.319275263667
14.359638725187 328.231600608472
14.442945625136 368.555865981889
14.526252525084 413.834091835930
14.609559425032 464.674887508327
14.692866324980 521.761631872714
14.776173224929 585.861659006909
14.859480124877 657.836572348923
14.942787024825 738.653825978866
15.026093924773 829.399728697089
15.109400824722 931.294045693451
15.192707724670 1045.706394076755
15.276014624618 1174.174652645590
15.359321524566 1318.425633356308
15.442628424515 1480.398292344717
15.525935324463 1662.269792493401
15.609242224411 1866.484767865844
15.692549124359 2095.788183366794
15.775856024308 2353.262231313098
15.859162924256 2642.367760862345
15.942469824204 2966.990797174679
16.025776724152 3331.494775597135
16.109083624101 3740.779192978944
16.192390524049 4200.345464481788
16.275697423997 4716.370871102620
16.359004323945 5295.791591877938
16.442311223894 5946.395936850608
16.525618123842 6676.929033994436
16.608925023790 7497.210377250686
16.692231923738 8418.265815703806
16.775538823687 9452.475758034525
16.858845723635 10613.741584348001
16.942152623583 11917.672502208186
17.025459523531 13381.795358513438
17.108766423480 15025.790227408314
17.192073323428 16871.754940897561
17.275380223376 18944.502117862874
17.358687123324 21271.892684011425
17.441994023273 23885.210365778810
17.525300923221 26819.582191965303
17.608607823169 30114.450655294822
17.691914723117 33814.103880479881
17.775221623065 37968.270925069970
17.858528523014 42632.790214846311
17.941835422962 47870.360098568170
18.025142322910 53751.381610687269
18.108449222858 60354.904770063746
18.191756122807 67769.691134398221
18.275063022755 76095.406892759493
18.358369922703 85443.962533208425
18.441676822651 95941.017092727547
18.524983722600 107727.667208898580
18.608290622548 120962.343676788558
18.691597522496 135822.941003709770
18.774904422444 152509.208586352237
18.858211322393 171245.435651404609
18.941518222341 192283.466049430368
19.024825122289 215906.083425466088
19.108132022237 242430.812268283480
19.191438922186 272214.185930288455
19.274745822134 305656.538986828295
19.358052722082 343207.388351656322
19.441359622030 385371.475479021610
19.524666521979 432715.550868941064
19.607973421927 485875.992069902946

